Self-Supervised Representations Improve End-to-End Speech Translation

End-to-end speech-to-text translation can provide a simpler and smaller system but is facing the challenge of data scarcity. Pre-training methods can leverage unlabeled data and have been shown to be effective on data-scarce settings. In this work, we explore whether self-supervised pre-trained speech representations can benefit the speech translation task in both high- and low-resource settings, whether they can transfer well to other languages, and whether they can be effectively combined with other common methods that help improve low-resource end-to-end speech translation such as using a pre-trained high-resource speech recognition system. We demonstrate that self-supervised pre-trained features can consistently improve the translation performance, and cross-lingual transfer allows to extend to a variety of languages without or with little tuning.

==> CoVo_fr.csv <==
Data, Valid BLEU
35, 16.3 
352, 18.7
1761, 18.6
3523, 18
17607, 14.4
35217, 13.4
55803, 12.8


==> plot_mustenfr_data_dev/new_plot_fbank.csv <==
Epoch,BLEU
1,1.27
2,0.94
3,1.19
4,1.61
5,1.28
6,1.37
7,1.57
8,1.97
9,2.27
10,2.45
11,2.38
12,3.08
13,3.31
14,3.91
15,4.88
16,5.31
17,6.01
18,6.54
19,7.12
20,8.19
21,9.12
22,9.11
23,9.64
24,9.43
25,10.78
26,11.33
27,12.48
28,12.54
29,12.96
30,13.22
31,13.61
32,14.62
33,14.55
34,14.46
35,16.06
36,15.43
37,16.09
38,16.49
39,16.74
40,17.21
41,17.78
42,18
43,17.59
44,18.2
45,17.7
46,18.62
47,18.56
48,19.04
49,18.9
50,19.58
51,18.99
52,19.5
53,19.16
54,19.86
55,20.22
56,20.07
57,20.45
58,20.56
59,20.93
60,20.64
61,21.41
62,21.04
63,21.01
64,21.56
65,21.12
66,21.58
67,21.63
68,21.91
69,22.22
70,22.09
71,21.98
72,22.69
73,22.34
74,22.32
75,22.28
76,22.3
77,22.51
78,22.6
79,22.96
80,22.51
81,22.47
82,22.88
83,22.97
84,23.11
85,23.25
86,22.96
87,23.26
88,23.13
89,23.54
90,22.99
91,23.86
92,23.51
93,23.96
94,23.45
95,23.96
96,23.45
97,23.68
98,23.48
99,23.41
100,23.27
101,23.67
102,23.85
103,23.78
104,24.19
105,24.17
106,23.94
107,24.53
108,24.03
109,24.2
110,24.36
111,24.15
112,24.45
113,24.24
114,24.16
115,24.13
116,24.26
117,24.37
118,24.26
119,24.79
120,24.29
121,24.26
122,24.55
123,24.42
124,24.61
125,24.44
126,24.61
127,24.31
128,24.4
129,24.8
130,24.46
131,24.73
132,25.01
133,25.02
134,24.52
135,24.61
136,24.52

==> plot_mustenfr_data_dev/new_plot_vqw2v.csv <==
Epoch,BLEU
1,1.24
2,1.06
3,1.56
4,2.15
5,2.2
6,2.98
7,3.2
8,4.47
9,5.54
10,6.38
11,7.64
12,8.89
13,9.99
14,11.35
15,12.21
16,13.25
17,14.12
18,13.64
19,15.07
20,16.19
21,16.72
22,17.57
23,17.64
24,18.17
25,18.79
26,18.22
27,19.39
28,19.25
29,19.54
30,20.27
31,20.12
32,20.44
33,20.96
34,20.78
35,21.22
36,21.04
37,21.29
38,21.8
39,21.93
40,22.57
41,22.34
42,22.67
43,22.54
44,22.94
45,22.89
46,23.1
47,23.04
48,23
49,23.21
50,23.33
51,23.25
52,23.54
53,23.5
54,23.18
55,23.51
56,23.7
57,23.43
58,24.03
59,23.48
60,23.77
61,24.28
62,23.86
63,24.02
64,23.88
65,23.81
66,24.27
67,24.11
68,24.49
69,24.39
70,24.56
71,24.42
72,24.39
73,23.96
74,24.26
75,24.7
76,24.73
77,24.36
78,24.48
79,24.44
80,24.73
81,24.68
82,24.77
83,24.77
84,25.18
85,24.85
86,24.95
87,24.71
88,25.16
89,24.81
90,25.06
91,24.71
92,24.85
93,24.81
94,25.06
95,24.71
96,24.85
97,25.18
98,25.3
99,24.83
100,25.12
101,25.17
102,25.01
103,25.36
104,25.41
105,25.27
106,25.29
107,25.39
108,25.23
109,25.12
110,25.47
111,25.21
112,25.31
113,25.31
114,25.25
115,25.19
116,25.37
117,25.17
118,25.47
119,25.55
120,25.54
121,25.49
122,25.34
123,25.71
124,25.61
125,25.71
126,25.54
127,25.61
128,25.9
129,25.97
130,25.97
131,25.56
132,26.2
133,25.44
134,26.01
135,25.71
136,25.91
137,25.89
138,25.86
139,25.53

==> plot_mustenfr_data_dev/new_plot_vqw2v_b.csv <==
Epoch,BLEU
1,0.83
2,1.54
3,1.86
4,2.71
5,3.32
6,4.47
7,5.27
8,7.62
9,9.44
10,11.67
11,12.97
12,14.13
13,15.25
14,17.04
15,17.67
16,18.24
17,18.91
18,19.5
19,20.24
20,18.02
21,20.89
22,21.41
23,21.35
24,21.86
25,21.82
26,21.99
27,22.5
28,22.23
29,22.7
30,23.07
31,23.44
32,23.12
33,23
34,23.45
35,23.38
36,23.34
37,23.53
38,23.51
39,24.09
40,23.23
41,23.98
42,23.84
43,24.01
44,24.16
45,24.31
46,23.96
47,24.32
48,24.02
49,24.99
50,24.29
51,24.65
52,24.94
53,24.99
54,24.62
55,24.53
56,24.63
57,24.82
58,24.6
59,24.98
60,25.05
61,25.07
62,25.1
63,25.36
64,25.17
65,25.32
66,24.85
67,25.28
68,25.03
69,25.21
70,25.14
71,25.39
72,25.29
73,25.35
74,25.6
75,25.11
76,25.41
77,25.27
78,25.39
79,25.41
80,25.58
81,25.53
82,25.57
83,25.33
84,25.78
85,25.37
86,25.32
87,25.68
88,25.87
89,24.93
90,25.58
91,25.66
92,25.37
93,25.69
94,25.63
95,25.69
96,25.63
97,25.88
98,25.6
99,25.75
100,25.73
101,25.62
102,25.6
103,25.61
104,25.61
105,25.64
106,25.58
107,25.44
108,25.64
109,25.8
110,25.69
111,25.91
112,25.79
113,25.57
114,25.57
115,25.75
116,25.61
117,25.79
118,25.55
119,25.59
120,25.48
121,25.64
122,25.81

==> plot_mustenfr_data_dev/new_plot_w2v.csv <==
Epoch,BLEU
1,1.27
2,0.76
3,1.09
4,1.54
5,2
6,2.37
7,2.97
8,4
9,5.1
10,6.28
11,7.48
12,8.99
13,11.21
14,11.85
15,12.89
16,13.46
17,14.76
18,15.54
19,16.15
20,17.32
21,17.89
22,18.15
23,18.62
24,19.21
25,19.69
26,19.77
27,20.48
28,21.14
29,21.38
30,21.55
31,21.64
32,21.71
33,22.07
34,21.72
35,22.17
36,22.06
37,22.58
38,22.53
39,22.6
40,23.02
41,23.08
42,23.57
43,23.61
44,24.03
45,24.02
46,24.11
47,23.84
48,24.44
49,24.39
50,24.32
51,24.11
52,24.75
53,24.81
54,24.35
55,24.57
56,24.39
57,24.7
58,24.85
59,25.24
60,25.34
61,25.2
62,25.21
63,25.45
64,25.1
65,25.28
66,25.62
67,25.51
68,25.77
69,25.6
70,25.49
71,25.37
72,25.75
73,25.49
74,25.7
75,25.69
76,25.72
77,25.52
78,26.21
79,25.72
80,25.87
81,25.95
82,25.87
83,26.1
84,26.1
85,25.67
86,25.62
87,25.97
88,26
89,25.92
90,26.17
91,25.98
92,26.21
93,25.92
94,26.17
95,25.98
96,26.21
97,25.88
98,25.95
99,26.3
100,25.99
101,25.59
102,26.2
103,26.17
104,25.98
105,26.35
106,25.96
107,26.35
108,26.24
109,26.02
110,26.37
111,26.27
112,26.28
113,26.36
114,26.21
115,26.1
116,26.47
117,26.44
118,26.4
119,26.24
120,26.45
121,26.56
122,26.14
123,26.34
124,26.59
125,26.68
126,26.66
127,26.42
128,26.42
129,26.43
130,26.21
131,26.45
132,26.27
133,26.64
134,26.75
135,26.36
136,26.43

==> plot_mustenfr_data_dev/plot_fbank.csv <==
Epoch, BLEU
1, 1.27
2, 0.94
3, 1.19
4, 1.61
5, 1.28
6, 1.37
7, 1.57
8, 1.97
9, 2.27
10, 2.45
11, 2.38
12, 3.08
13, 3.31
14, 3.91
15, 4.88
16, 5.31
17, 6.01
18, 6.54
19, 7.12
20, 8.19
21, 9.12
22, 9.11
23, 9.64
24, 9.43
25, 10.78
26, 11.33
27, 12.48
28, 12.54
29, 12.96
30, 13.22
31, 13.61
32, 14.62
33, 14.55
34, 14.46
35, 16.06
36, 15.43
37, 16.09
38, 16.49
39, 16.74
40, 17.21
41, 17.78
42, 18.0
43, 17.59
44, 18.2
45, 17.7
46, 18.62
47, 18.56
48, 19.04
49, 18.9
50, 19.58
51, 18.99
52, 19.5
53, 19.16
54, 19.86
55, 20.22
56, 20.07
57, 20.45
58, 20.56
59, 20.93
60, 20.64
61, 21.41
62, 21.04
63, 21.01
64, 21.56
65, 21.12
66, 21.58
67, 21.63
68, 21.91
69, 22.22
70, 22.09
71, 21.98
72, 22.69
73, 22.34
74, 22.32
75, 22.28
76, 22.3
77, 22.51
78, 22.6
79, 22.96
80, 22.51
81, 22.47
82, 22.88
83, 22.97
84, 23.11
85, 23.25
86, 22.96
87, 23.26
88, 23.13
89, 23.54
90, 22.99
91, 23.86
92, 23.51
93, 23.96
94, 23.45

==> plot_mustenfr_data_dev/plot_vqw2v.csv <==
Epoch, BLEU
1, 1.24
2, 1.06
3, 1.56
4, 2.15
5, 2.2
6, 2.98
7, 3.2
8, 4.47
9, 5.54
10, 6.38
11, 7.64
12, 8.89
13, 9.99
14, 11.35
15, 12.21
16, 13.25
17, 14.12
18, 13.64
19, 15.07
20, 16.19
21, 16.72
22, 17.57
23, 17.64
24, 18.17
25, 18.79
26, 18.22
27, 19.39
28, 19.25
29, 19.54
30, 20.27
31, 20.12
32, 20.44
33, 20.96
34, 20.78
35, 21.22
36, 21.04
37, 21.29
38, 21.8
39, 21.93
40, 22.57
41, 22.34
42, 22.67
43, 22.54
44, 22.94
45, 22.89
46, 23.1
47, 23.04
48, 23.0
49, 23.21
50, 23.33
51, 23.25
52, 23.54
53, 23.5
54, 23.18
55, 23.51
56, 23.7
57, 23.43
58, 24.03
59, 23.48
60, 23.77
61, 24.28
62, 23.86
63, 24.02
64, 23.88
65, 23.81
66, 24.27
67, 24.11
68, 24.49
69, 24.39
70, 24.56
71, 24.42
72, 24.39
73, 23.96
74, 24.26
75, 24.7
76, 24.73
77, 24.36
78, 24.48
79, 24.44
80, 24.73
81, 24.68
82, 24.77
83, 24.77
84, 25.18
85, 24.85
86, 24.95
87, 24.71
88, 25.16
89, 24.81
90, 25.06
91, 24.71
92, 24.85

==> plot_mustenfr_data_dev/plot_vqw2v_b.csv <==
Epoch, BLEU
1, 0.83
2, 1.54
3, 1.86
4, 2.71
5, 3.32
6, 4.47
7, 5.27
8, 7.62
9, 9.44
10, 11.67
11, 12.97
12, 14.13
13, 15.25
14, 17.04
15, 17.67
16, 18.24
17, 18.91
18, 19.5
19, 20.24
20, 18.02
21, 20.89
22, 21.41
23, 21.35
24, 21.86
25, 21.82
26, 21.99
27, 22.5
28, 22.23
29, 22.7
30, 23.07
31, 23.44
32, 23.12
33, 23.0
34, 23.45
35, 23.38
36, 23.34
37, 23.53
38, 23.51
39, 24.09
40, 23.23
41, 23.98
42, 23.84
43, 24.01
44, 24.16
45, 24.31
46, 23.96
47, 24.32
48, 24.02
49, 24.99
50, 24.29
51, 24.65
52, 24.94
53, 24.99
54, 24.62
55, 24.53
56, 24.63
57, 24.82
58, 24.6
59, 24.98
60, 25.05
61, 25.07
62, 25.1
63, 25.36
64, 25.17
65, 25.32
66, 24.85
67, 25.28
68, 25.03
69, 25.21
70, 25.14
71, 25.39
72, 25.29
73, 25.35
74, 25.6
75, 25.11
76, 25.41
77, 25.27
78, 25.39
79, 25.41
80, 25.58
81, 25.53
82, 25.57
83, 25.33
84, 25.78
85, 25.37
86, 25.32
87, 25.68
88, 25.87
89, 24.93
90, 25.58
91, 25.66
92, 25.37
93, 25.69
94, 25.63

==> plot_mustenfr_data_dev/plot_w2v.csv <==
Epoch,BLEU
1, 1.27
2, 0.76
3, 1.09
4, 1.54
5, 2.0
6, 2.37
7, 2.97
8, 4.0
9, 5.1
10, 6.28
11, 7.48
12, 8.99
13, 11.21
14, 11.85
15, 12.89
16, 13.46
17, 14.76
18, 15.54
19, 16.15
20, 17.32
21, 17.89
22, 18.15
23, 18.62
24, 19.21
25, 19.69
26, 19.77
27, 20.48
28, 21.14
29, 21.38
30, 21.55
31, 21.64
32, 21.71
33, 22.07
34, 21.72
35, 22.17
36, 22.06
37, 22.58
38, 22.53
39, 22.6
40, 23.02
41, 23.08
42, 23.57
43, 23.61
44, 24.03
45, 24.02
46, 24.11
47, 23.84
48, 24.44
49, 24.39
50, 24.32
51, 24.11
52, 24.75
53, 24.81
54, 24.35
55, 24.57
56, 24.39
57, 24.7
58, 24.85
59, 25.24
60, 25.34
61, 25.2
62, 25.21
63, 25.45
64, 25.1
65, 25.28
66, 25.62
67, 25.51
68, 25.77
69, 25.6
70, 25.49
71, 25.37
72, 25.75
73, 25.49
74, 25.7
75, 25.69
76, 25.72
77, 25.52
78, 26.21
79, 25.72
80, 25.87
81, 25.95
82, 25.87
83, 26.1
84, 26.1
85, 25.67
86, 25.62
87, 25.97
88, 26.0
89, 25.92
90, 26.17
91, 25.98
92, 26.21

==> plot_mustenfr_data_test/plot_mustcenfr_fbank.csv <==
Epoch,BLEU
1,1.07

2, 0.85
3, 1.47
4, 1.06
5, 1.1
6, 1.44
7, 1.3
8, 1.25
9, 1.5
10, 1.85
11, 2.13
12, 2.38
13, 2.35
14, 2.91
15, 3.06
16, 3.49
17, 4.49
18, 5.03
19, 5.68
20, 6.35
21, 6.99
22, 8.26
23, 8.6
24, 9.04
25, 9.53
26, 9.69
27, 10.75
28, 10.88
29, 12.16
30, 12.34
31, 13.21
32, 13.65
33, 14.28
34, 15.14
35, 15.03
36, 15.3
37, 16.54
38, 16.25
39, 16.49
40, 17.23
41, 17.53
42, 18.37
43, 18.23
44, 18.36
45, 18.59
46, 19.16
47, 18.96
48, 19.6
49, 19.74
50, 20.25
51, 19.85
52, 20.38
53, 20.03
54, 20.65
55, 20.16
56, 20.6
57, 21.0
58, 21.12
59, 21.28
60, 21.78
61, 22.07
62, 22.07
63, 22.39
64, 22.43
65, 22.13
66, 22.91
67, 22.44
68, 22.48
69, 23.34
70, 23.47
71, 23.66
72, 23.79
73, 23.41
74, 23.78
75, 24.2
76, 23.95
77, 23.71
78, 23.87
79, 24.02
80, 24.4
81, 24.43
82, 23.59
83, 24.4
84, 24.35
85, 24.07
86, 24.42
87, 24.93
88, 24.3
89, 24.83
90, 24.71
91, 24.48
92, 24.59
93, 25.14
94, 24.96
95, 25.53
96, 24.75
97, 25.59
98, 25.3
99, 25.06
100, 25.03

==> plot_mustenfr_data_test/plot_mustcenfr_vqw2v.csv <==
Epoch,BLEU
1, 1.09
2, 1.45
3, 1.05
4, 1.29
5, 1.53
6, 1.88
7, 2.22
8, 2.94
9, 3.03
10, 4.34
11, 5.46
12, 6.59
13, 7.42
14, 9.34
15, 10.44
16, 11.94
17, 12.46
18, 13.58
19, 14.68
20, 14.06
21, 15.76
22, 16.81
23, 17.32
24, 17.74
25, 18.16
26, 19.05
27, 19.6
28, 19.26
29, 19.86
30, 20.7
31, 20.29
32, 20.91
33, 20.98
34, 21.76
35, 22.04
36, 22.76
37, 22.49
38, 22.28
39, 23.09
40, 22.85
41, 23.12
42, 23.46
43, 23.0
44, 23.92
45, 23.6
46, 24.1
47, 23.74
48, 24.11
49, 24.27
50, 24.64
51, 24.73
52, 24.75
53, 24.64
54, 24.39
55, 25.02
56, 25.26
57, 25.02
58, 25.02
59, 25.38
60, 25.31
61, 25.15
62, 25.52
63, 25.4
64, 25.7
65, 25.99
66, 26.17
67, 26.07
68, 25.81
69, 25.95
70, 26.25
71, 26.26
72, 26.38
73, 26.03
74, 26.44
75, 26.15
76, 26.43
77, 26.04
78, 26.19
79, 26.46
80, 26.73
81, 26.11
82, 26.07
83, 26.52
84, 26.82
85, 27.11
86, 26.66
87, 27.07
88, 26.94
89, 26.78
90, 27.08
91, 26.55
92, 27.15
93, 27.18
94, 26.84
95, 27.19
96, 27.09
97, 27.07
98, 27.38
99, 26.95
100, 27.55

==> plot_mustenfr_data_test/plot_mustcenfr_vqw2v_b.csv <==
Epoch, BLEU
1, 0.75
2, 1.22
3, 1.49
4, 1.55
5, 1.77
6, 2.72
7, 3.37
8, 4.48
9, 5.49
10, 8.04
11, 9.83
12, 12.18
13, 13.37
14, 14.73
15, 16.28
16, 17.68
17, 18.83
18, 19.15
19, 19.4
20, 19.93
21, 20.9
22, 18.93
23, 21.64
24, 21.68
25, 22.21
26, 22.13
27, 22.8
28, 22.4
29, 23.0
30, 22.98
31, 23.94
32, 24.13
33, 24.01
34, 24.27
35, 23.85
36, 24.77
37, 24.99
38, 24.86
39, 24.65
40, 24.87
41, 25.02
42, 24.69
43, 25.66
44, 25.29
45, 25.67
46, 25.88
47, 25.92
48, 25.81
49, 25.51
50, 26.22
51, 26.41
52, 25.99
53, 26.16
54, 26.07
55, 26.29
56, 26.39
57, 26.45
58, 26.34
59, 26.48
60, 26.38
61, 26.21
62, 26.49
63, 26.13
64, 26.64
65, 26.77
66, 27.11
67, 26.77
68, 26.7
69, 26.87
70, 26.61
71, 26.89
72, 26.88
73, 26.98
74, 27.04
75, 26.89
76, 27.3
77, 27.01
78, 26.74
79, 27.21
80, 27.09
81, 27.03
82, 27.31
83, 27.23
84, 27.54
85, 26.62
86, 27.14
87, 27.19
88, 27.43
89, 27.2
90, 27.46
91, 27.14
92, 27.58
93, 27.52
94, 27.58
95, 27.38
96, 27.69

==> plot_mustenfr_data_test/plot_mustcenfr_w2v.csv <==
Epoch, BLEU
1, 1.02
2, 0.73
3, 1.13
4, 0.81
5, 1.22
6, 1.5
7, 2.08
8, 2.45
9, 2.88
10, 3.82
11, 4.89
12, 6.25
13, 7.45
14, 9.12
15, 10.86
16, 12.36
17, 12.97
18, 13.46
19, 14.46
20, 15.52
21, 16.7
22, 17.71
23, 18.48
24, 19.16
25, 19.84
26, 20.44
27, 20.69
28, 20.62
29, 21.91
30, 22.49
31, 22.75
32, 22.63
33, 22.78
34, 22.98
35, 23.51
36, 23.32
37, 24.2
38, 23.32
39, 24.46
40, 23.86
41, 24.15
42, 24.66
43, 24.99
44, 24.62
45, 25.25
46, 25.39
47, 25.31
48, 26.01
49, 25.24
50, 25.43
51, 25.01
52, 25.95
53, 25.56
54, 25.82
55, 25.89
56, 26.32
57, 26.49
58, 25.99
59, 26.4
60, 26.39
61, 25.96
62, 26.1
63, 26.96
64, 26.86
65, 26.61
66, 27.02
67, 27.05
68, 26.5
69, 27.56
70, 27.06
71, 27.28
72, 27.22
73, 27.42
74, 27.33
75, 27.06
76, 27.41
77, 27.48
78, 27.56
79, 27.25
80, 27.22
81, 26.88
82, 27.16
83, 27.4
84, 27.79
85, 27.57
86, 27.72
87, 28.19
88, 27.47
89, 27.55
90, 27.27
91, 27.93
92, 27.66
93, 27.41
94, 27.4
95, 27.67
96, 27.82
97, 27.87
98, 27.84
99, 27.51
100, 27.92

==> wer_bleu_de.csv <==
BLEU, WER
8.29, 35.92
9.29, 33.54
9.46, 35.44

==> wer_bleu_es.csv <==
BLEU, WER
7.35, 34.65
8.39, 32.88
7.71, 35.91
7.75, 32.79

==> wer_bleu_fr.csv <==
BLEU, WER
23.16, 34.66
23.88, 32.05
22.82, 34.71
20.90, 32.68

==> wer_bleu_zh.csv <==
BLEU, WER
12.2, 35.5
13.4, 36.3
